Dynamical decoupling for superconducting qubits: a performance survey

Dynamical Decoupling (DD) is perhaps the simplest and least resource-intensive error suppression strategy for improving quantum computer performance. Here we report on a large-scale survey of the performance of 60 different DD sequences from 10 families, including basic as well as advanced sequences with high order error cancellation properties and built-in robustness. The survey is performed using three different superconducting-qubit IBMQ devices, with the goal of assessing the relative performance of the different sequences in the setting of arbitrary quantum state preservation. We find that the high-order universally robust (UR) and quadratic DD (QDD) sequences generally outperform all other sequences across devices and pulse interval settings. Surprisingly, we find that DD performance for basic sequences such as CPMG and XY4 can be made to nearly match that of UR and QDD by optimizing the pulse interval, with the optimal interval being substantially larger than the minimum interval possible on each device.

==> final_editorial_updates.txt <==
* It is the preferred style of this journal to include the titles of
  eprints and articles published in journals. Please revise your
  reference section accordingly.

* This journal does not publish footnotes. Please incorporate the
  information into the text or introduce endnotes numbered sequentially
  with the references.

* Per our recent Announcement, "Cloud quantum computing demonstrations
  in Physical Review Applied", please revise the text of your manuscript
  to clarify the nature and details of this work. See
  https://urldefense.com/v3/__https://journals.aps.org/prapplied/edannounce/cloud-quantum-computing-demonstrat__;!!LIr3w8kk_Xxm!qkb2w3K7zVoYeCQbPCFOX_YRfzlXZl7XaYeM5xoBS0qCVcbQcl3GMKObSnw0bh5L4iPsFq05oqSiO1ct$
  ions-prapplied.
